Searching for the Imprints of AGN Feedback on the Lyman Alpha Forest Around Luminous Red Galaxies

We explore the potential of using the low-redshift Lyman-$\alpha$ (Ly$\alpha$) forest surrounding luminous red galaxies (LRGs) as a tool to constrain active galactic nuclei (AGN) feedback models. Our analysis is based on snapshots from the Illustris and IllustrisTNG simulations at a redshift of $z=0.1$. These simulations offer an ideal platform for studying the influence of AGN feedback on the gas surrounding galaxies, as they share the same initial conditions and underlying code but incorporate different feedback prescriptions. Both simulations show significant impacts of feedback on the temperature and density of the gas around massive halos. Following our previous work, we adjusted the UV background in both simulations to align with the observed number density of Ly$\alpha$ lines ($\rm dN/dz$) in the intergalactic medium and study the Ly$\alpha$ forest around massive halos hosting LRGs, at impact parameters ($r_{\perp}$) ranging from 0.1 to 100 pMpc. Our findings reveal that $\rm dN/dz$, as a function of $r_{\perp}$, is approximately 1.5 to 2 times higher in IllustrisTNG compared to Illustris up to $r_{\perp}$ of $\sim 10$ pMpc. To further assess whether existing data can effectively discern these differences, we search for archival data containing spectra of background quasars probing foreground LRGs. Through a feasibility analysis based on this data, we demonstrate that ${\rm dN/dz} (r_{\perp})$ measurements can distinguish between feedback models of IllustrisTNG and Illustris with a precision exceeding 12$\sigma$. This underscores the potential of ${\rm dN/dz} (r_{\perp})$ measurements around LRGs as a valuable benchmark observation for discriminating between different feedback models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
